Stellar and orbital characterization of three low mass M dwarf binary stars with dynamical spectroscopy from the Habitable Zone Planet Finder

Theoretical models of low-mass stars continue to be discrepant with observations when used to examine the mass-radius relationship and other physical parameters of individual stars. High-resolution spectroscopy that leads to dynamical measurements of binary stars can directly improve these models. We have been using the Habitable-zone Planet Finder spectrograph to monitor binary stars with M dwarf components. Here, we measure the orbital and stellar parameters for three such systems: LSPM J0515+5911, NLTT 43564, and NLTT 45468. Each system has dozens of spectra obtained over a baseline of several years. None of the systems appear to be eclipsing, so our ability to turn them into true benchmark binaries with purely dynamical measurements is limited. We use literature photometry to estimate each system's spectral energy distribution and utilize models in combination with detection limits of our spectroscopic measurements to probe characteristics of the companions. LSPM J0515+5911 is a double-lined spectroscopic binary with period of $126.948 \pm 0.029$ days and derived minimum masses, $M_1\sin^3i =0.058 \pm 0.002$ $M_\odot$ and $M_2\sin^3i = 0.046 \pm 0.001$ $M_\odot$ for the primary and secondary components, respectively. We solved NLTT 43564 with period of $1877 \pm 24$ days and NLTT 45468 with period of $9.686 \pm 0.001$ days as single lined systems, and modeled the primary masses to be $M_1 = 0.32\pm{0.02}$ $M_\odot$ and $M_1 = 0.35^{+0.02}_{-0.07}$ $M_\odot$, respectively.

==> table2_mrt.txt <==
Title: Stellar and orbital characterization of three low mass M dwarf binary stars with dynamical spectroscopy from the Habitable Zone Planet Finder
Authors: Surana S., et al.
Table: HPF Spectroscopy Epochs and Radial Velocity Measurements
================================================================================
Byte-by-byte Description of file: table2_mrt.txt
--------------------------------------------------------------------------------
   Bytes   Format  Units     Label     Explanations
--------------------------------------------------------------------------------
   1-11    A11     ---       Date      UT date of observation (YYYY Mon DD)
  13-24    F12.6   d         BJD       Barycentric Julian Date minus 2400000
  26-33    F8.3    km/s      RV1       Radial velocity of primary component
  35-40    F6.3    km/s      sigma_RV1 1-sigma uncertainty in RV1
  42-49    F8.3    km/s      RV2       ?Radial velocity of secondary component
  51-56    F6.3    km/s      sigma_RV2 ?1-sigma uncertainty in RV2
  58-62    F5.1    ---       SNR       Signal-to-noise ratio per observation
  64-77    A14     ---       Name      Target identifier
--------------------------------------------------------------------------------
2020 Jan 10 58858.631101  -49.220  0.061                  39.7 LSPMJ0515+5911
2020 Jan 10 58858.642743  -49.164  0.062                  38.5 LSPMJ0515+5911
2020 Jan 31 58879.730610  -45.966  0.063  -57.056  0.587  64.2 LSPMJ0515+5911
2020 Jan 31 58879.742138  -45.984  0.062  -56.942  0.607  62.7 LSPMJ0515+5911
2020 Feb 04 58883.699353  -45.935  0.064  -57.208  0.592  42.5 LSPMJ0515+5911
2020 Feb 04 58883.710931  -45.914  0.064  -56.558  0.767  50.5 LSPMJ0515+5911
2020 Sep 02 59094.956441  -67.219  0.058  -29.036  0.478  40.9 LSPMJ0515+5911
2020 Sep 30 59122.888262  -46.593  0.059  -55.817  0.947  55.7 LSPMJ0515+5911
2020 Nov 05 59158.958795  -46.699  0.057  -55.220  1.326  70.4 LSPMJ0515+5911
2020 Nov 05 59158.970129  -46.674  0.058  -55.783  0.665  71.1 LSPMJ0515+5911
2020 Dec 09 59192.719374  -50.892  0.060                  42.1 LSPMJ0515+5911
2020 Dec 16 59199.829361  -52.741  0.060                  42.8 LSPMJ0515+5911
2020 Dec 25 59208.644369  -56.818  0.067  -43.149  0.484  41.6 LSPMJ0515+5911
2020 Dec 26 59209.826593  -57.572  0.064  -42.939  0.476  48.2 LSPMJ0515+5911
2020 Dec 28 59211.645249  -59.042  0.060  -41.083  0.416  66.0 LSPMJ0515+5911
2021 Jan 23 59237.583985  -49.889  0.056                  60.6 LSPMJ0515+5911
2021 Jan 24 59238.758716  -49.375  0.055                  57.5 LSPMJ0515+5911
2021 Sep 22 59479.918600  -63.476  0.064  -35.619  0.523  39.1 LSPMJ0515+5911
2021 Sep 22 59479.928657  -63.484  0.066  -35.000  0.516  40.1 LSPMJ0515+5911
2021 Oct 23 59510.828853  -46.075  0.061  -57.001  0.567  55.5 LSPMJ0515+5911
2022 Jan 09 59588.617985  -56.245  0.061  -44.657  0.596  48.4 LSPMJ0515+5911
2022 Jan 09 59588.629227  -56.288  0.058  -44.441  0.555  53.1 LSPMJ0515+5911
2022 Feb 14 59624.683734  -47.672  0.056                  63.3 LSPMJ0515+5911
2022 Feb 14 59624.695109  -47.680  0.056                  66.6 LSPMJ0515+5911
2019 Apr 19 58592.839000  -32.872  0.061                 160.8 NLTT43564
2019 Apr 19 58592.850000  -32.844  0.061                 181.4 NLTT43564
2020 Feb 17 58896.997000  -32.633  0.061                 121.4 NLTT43564
2020 Feb 17 58897.010000  -32.637  0.067                  70.0 NLTT43564
2020 Mar 11 58919.934000  -32.623  0.058                 132.2 NLTT43564
2020 Mar 11 58919.946000  -32.646  0.059                 132.3 NLTT43564
2020 Apr 14 58953.849000  -32.573  0.062                  92.9 NLTT43564
2020 Apr 14 58953.860000  -32.633  0.061                 102.9 NLTT43564
2020 Apr 21 58960.971000  -32.605  0.056                 195.0 NLTT43564
2020 Apr 21 58960.982000  -32.594  0.055                 202.2 NLTT43564
2020 Apr 30 58969.809000  -32.578  0.061                 142.0 NLTT43564
2020 Apr 30 58969.820000  -32.574  0.062                 151.9 NLTT43564
2021 Feb 26 59271.965000  -32.265  0.060                 100.6 NLTT43564
2021 Feb 26 59271.976000  -32.289  0.062                 119.7 NLTT43564
2021 Mar 02 59275.948000  -32.278  0.058                 159.8 NLTT43564
2021 Mar 02 59275.960000  -32.273  0.057                 180.8 NLTT43564
2021 Mar 25 59298.893000  -32.259  0.061                 100.7 NLTT43564
2021 Mar 25 59298.905000  -32.249  0.059                 108.9 NLTT43564
2021 Mar 27 59300.891000  -32.247  0.059                 120.5 NLTT43564
2021 Mar 27 59300.902000  -32.265  0.057                 127.3 NLTT43564
2021 Mar 28 59301.901000  -32.236  0.059                 133.0 NLTT43564
2021 Mar 29 59302.884000  -32.243  0.057                 110.9 NLTT43564
2021 Mar 31 59304.877000  -32.247  0.057                  94.5 NLTT43564
2021 Mar 31 59304.890000  -32.260  0.058                 163.4 NLTT43564
2021 Jul 22 59417.712000  -32.047  0.058                 153.8 NLTT43564
2021 Jul 27 59422.692000  -32.061  0.056                 131.7 NLTT43564
2022 Feb 08 59619.021000  -31.843  0.082                  49.6 NLTT43564
2022 Feb 09 59620.030000  -31.853  0.063                  73.1 NLTT43564
2022 Feb 10 59621.029000  -31.835  0.060                  72.5 NLTT43564
2022 Feb 14 59625.003000  -31.881  0.056                 177.7 NLTT43564
2022 Feb 14 59625.014000  -31.871  0.055                 194.8 NLTT43564
2022 Feb 15 59625.999000  -31.896  0.074                  54.0 NLTT43564
2022 Feb 18 59628.989000  -31.903  0.056                 168.4 NLTT43564
2022 Feb 18 59629.001000  -31.902  0.056                 182.3 NLTT43564
2022 Feb 21 59631.981000  -31.978  0.079                  45.6 NLTT43564
2022 Mar 01 59639.990000  -32.156  0.083                  43.9 NLTT43564
2022 Mar 25 59663.897000  -32.557  0.056                 159.3 NLTT43564
2022 Mar 25 59663.909000  -32.555  0.057                 152.0 NLTT43564
2022 May 03 59702.938000  -33.030  0.056                 176.3 NLTT43564
2022 May 03 59702.949000  -33.015  0.056                 176.0 NLTT43564
2022 Jul 22 59782.723000  -33.452  0.038                 116.8 NLTT43564
2022 Jul 22 59782.735000  -33.400  0.043                  91.8 NLTT43564
2023 Apr 01 60035.879000  -33.186  0.038                 129.5 NLTT43564
2023 Jun 03 60098.691000  -33.180  0.037                 169.0 NLTT43564
2023 Jun 03 60098.859000  -33.168  0.033                 194.4 NLTT43564
2023 Jun 30 60125.780000  -33.146  0.037                 133.6 NLTT43564
2023 Jun 30 60125.791000  -33.116  0.037                 137.2 NLTT43564
2023 Jul 02 60127.778000  -33.132  0.037                 127.5 NLTT43564
2023 Jul 02 60127.790000  -33.113  0.037                 121.7 NLTT43564
2023 Jul 05 60130.772000  -33.119  0.034                 175.6 NLTT43564
2023 Jul 05 60130.784000  -33.134  0.035                 144.5 NLTT43564
2023 Jul 26 60151.703000  -33.109  0.037                 124.7 NLTT43564
2023 Jul 26 60151.715000  -33.115  0.037                 133.6 NLTT43564
2024 Feb 21 60361.984000  -32.950  0.035                 167.1 NLTT43564
2024 Feb 21 60361.995000  -32.974  0.035                 163.9 NLTT43564
2024 Apr 29 60429.805000  -32.929  0.035                 169.2 NLTT43564
2024 Apr 29 60429.817000  -32.916  0.035                 170.7 NLTT43564
2024 May 16 60446.758000  -32.894  0.037                 157.7 NLTT43564
2024 May 16 60446.768000  -32.909  0.043                 126.5 NLTT43564
2024 May 21 60451.740000  -32.900  0.041                 118.0 NLTT43564
2024 May 21 60451.752000  -32.892  0.046                  88.1 NLTT43564
2024 Jun 23 60484.783000  -32.874  0.038                 152.2 NLTT43564
2024 Jun 23 60484.795000  -32.867  0.038                 160.0 NLTT43564
2024 Jul 16 60507.713000  -32.880  0.039                 118.4 NLTT43564
2024 Jul 16 60507.724000  -32.871  0.038                 150.3 NLTT43564
2025 Mar 13 60747.936000  -32.681  0.039                 117.0 NLTT43564
2025 Mar 13 60747.949000  -32.679  0.051                  63.2 NLTT43564
2025 Mar 17 60751.919000  -32.707  0.040                 109.5 NLTT43564
2025 Mar 17 60751.931000  -32.683  0.040                 107.8 NLTT43564
2025 Mar 18 60752.915000  -32.693  0.039                 121.4 NLTT43564
2025 Mar 18 60752.926000  -32.682  0.039                 119.2 NLTT43564
2025 Apr 10 60775.846000  -32.709  0.037                 147.3 NLTT43564
2025 Apr 10 60775.858000  -32.689  0.036                 153.0 NLTT43564
2019 May 24 58627.774000  -12.083  0.070                 107.5 NLTT45468
2019 May 24 58627.786000  -12.115  0.069                 106.1 NLTT45468
2019 Sep 04 58730.665000  -12.061  0.067                 109.4 NLTT45468
2019 Sep 04 58730.677000  -12.069  0.065                 115.9 NLTT45468
2019 Sep 16 58742.594000  -12.100  0.079                  59.4 NLTT45468
2019 Sep 16 58742.607000  -12.185  0.085                  53.7 NLTT45468
2019 Sep 18 58744.633000  -12.016  0.069                  93.3 NLTT45468
2019 Sep 18 58744.645000  -12.030  0.070                  89.1 NLTT45468
2020 Feb 27 58906.996000  -12.239  0.083                  56.6 NLTT45468
2020 Feb 27 58907.008000  -12.234  0.079                  62.2 NLTT45468
2020 Mar 06 58914.999000  -12.102  0.074                  62.1 NLTT45468
2020 Mar 06 58915.010000  -12.077  0.079                  58.5 NLTT45468
2020 Apr 11 58950.887000  -11.690  0.088                  52.3 NLTT45468
2020 Apr 11 58950.899000  -11.859  0.080                  56.1 NLTT45468
2020 Apr 15 58954.884000  -12.155  0.076                  78.3 NLTT45468
2020 Apr 15 58954.895000  -12.159  0.074                  77.2 NLTT45468
2021 Mar 10 59284.029000  -12.126  0.067                  73.9 NLTT45468
2021 Jul 29 59424.759000  -11.759  0.090                  56.4 NLTT45468
2021 Sep 07 59464.630000  -11.836  0.096                  50.6 NLTT45468
2021 Sep 07 59464.640000  -11.791  0.085                  89.8 NLTT45468
2021 Sep 09 59466.628000  -12.050  0.071                 103.3 NLTT45468
2021 Sep 09 59466.640000  -12.042  0.074                 101.7 NLTT45468
2021 Sep 29 59486.583000  -12.078  0.070                 124.6 NLTT45468
2021 Sep 29 59486.594000  -12.054  0.068                 119.6 NLTT45468
2022 Mar 04 59642.997000  -12.197  0.136                  28.2 NLTT45468
2022 Mar 05 59643.991000  -12.172  0.074                  82.5 NLTT45468
2022 Mar 05 59644.002000  -12.112  0.073                  88.1 NLTT45468
2022 Mar 10 59648.982000  -11.903  0.105                  36.0 NLTT45468
2022 Mar 20 59658.958000  -11.960  0.100                  35.3 NLTT45468
2022 Mar 27 59665.940000  -11.894  0.063                 113.7 NLTT45468
2022 Apr 15 59684.892000  -11.945  0.068                  94.7 NLTT45468
2022 Apr 15 59684.904000  -11.935  0.064                  94.6 NLTT45468
2022 Apr 19 59688.872000  -11.996  0.071                  78.4 NLTT45468
2022 Apr 19 59688.884000  -12.013  0.066                  80.3 NLTT45468
2022 May 05 59704.806000  -11.893  0.069                 107.2 NLTT45468
2022 May 05 59704.818000  -11.843  0.069                 120.1 NLTT45468
2022 May 19 59718.787000  -12.034  0.064                 124.7 NLTT45468
2022 May 19 59718.799000  -12.033  0.064                 119.4 NLTT45468
2022 May 19 59718.941000  -12.018  0.071                 103.5 NLTT45468
2022 May 19 59718.952000  -12.053  0.073                 104.2 NLTT45468
2022 Jul 12 59772.780000  -11.902  0.051                  88.8 NLTT45468
2022 Jul 12 59772.792000  -11.866  0.050                  96.8 NLTT45468
2022 Jul 13 59773.654000  -11.800  0.047                  98.6 NLTT45468
2022 Jul 13 59773.665000  -11.748  0.049                  89.6 NLTT45468
2022 Jul 13 59773.789000  -11.764  0.060                  86.4 NLTT45468
2022 Jul 13 59773.801000  -11.777  0.058                  87.6 NLTT45468
2022 Jul 28 59788.759000  -12.120  0.044                 114.3 NLTT45468
2022 Jul 28 59788.771000  -12.161  0.046                 106.8 NLTT45468
2023 Jun 30 60125.837000  -12.123  0.039                 112.5 NLTT45468
2023 Jul 03 60128.662000  -12.130  0.043                 110.1 NLTT45468
2024 May 24 60454.775000  -12.066  0.044                  89.8 NLTT45468
2024 May 24 60454.789000  -12.048  0.041                  99.0 NLTT45468
2024 May 27 60457.764000  -12.112  0.039                 125.7 NLTT45468
2024 May 27 60457.776000  -12.093  0.039                 124.2 NLTT45468
2024 Jun 16 60477.705000  -12.110  0.045                  92.2 NLTT45468
2024 Jun 16 60477.716000  -12.045  0.042                 102.5 NLTT45468
2024 Jun 17 60478.709000  -12.016  0.041                  96.9 NLTT45468
2024 Jun 17 60478.721000  -12.041  0.043                  90.7 NLTT45468
2024 Jun 18 60479.702000  -11.984  0.042                  98.9 NLTT45468
2024 Jun 18 60479.713000  -11.932  0.048                  78.2 NLTT45468
2024 Jun 23 60484.698000  -12.129  0.040                 124.2 NLTT45468
2024 Jun 23 60484.710000  -12.117  0.039                 115.2 NLTT45468
2024 Jun 24 60485.868000  -12.104  0.048                  90.8 NLTT45468
2024 Jun 24 60485.880000  -12.080  0.056                  72.7 NLTT45468
2024 Jun 25 60486.673000  -12.110  0.041                 126.5 NLTT45468
2024 Jun 25 60486.684000  -12.130  0.041                 126.8 NLTT45468
2024 Jun 27 60488.665000  -11.986  0.042                  88.6 NLTT45468
2024 Jul 01 60492.669000  -11.973  0.040                 107.1 NLTT45468
2024 Jul 01 60492.680000  -11.983  0.041                 101.4 NLTT45468
2024 Jul 20 60511.772000  -11.963  0.041                 102.4 NLTT45468
2024 Jul 20 60511.783000  -11.981  0.041                 104.8 NLTT45468
2024 Jul 29 60520.761000  -11.906  0.041                 117.2 NLTT45468
2024 Jul 29 60520.773000  -11.888  0.041                 105.5 NLTT45468
2024 Jul 30 60521.746000  -11.990  0.043                 106.4 NLTT45468
2024 Jul 30 60521.758000  -11.990  0.042                 103.4 NLTT45468
2024 Aug 20 60542.696000  -12.089  0.041                 115.7 NLTT45468
2024 Aug 20 60542.708000  -12.050  0.041                 106.7 NLTT45468
2024 Aug 27 60549.673000  -11.919  0.044                 112.4 NLTT45468
2024 Aug 27 60549.685000  -11.950  0.042                 109.8 NLTT45468
2025 Jun 11 60837.874000  -11.887  0.047                  77.3 NLTT45468
